High Performance Solutions for Big-data GWAS

In order to associate complex traits with genetic polymorphisms, genome-wide association studies process huge datasets involving tens of thousands of individuals genotyped for millions of polymorphisms. When handling these datasets, which exceed the main memory of contemporary computers, one faces two distinct challenges: 1) Millions of polymorphisms and thousands of phenotypes come at the cost of hundreds of gigabytes of data, which can only be kept in secondary storage; 2) the relatedness of the test population is represented by a relationship matrix, which, for large populations, can only fit in the combined main memory of a distributed architecture. In this paper, by using distributed resources such as Cloud or clusters, we address both challenges: The genotype and phenotype data is streamed from secondary storage using a double buffer- ing technique, while the relationship matrix is kept across the main memory of a distributed memory system. With the help of these solutions, we develop separate algorithms for studies involving only one or a multitude of traits. We show that these algorithms sustain high-performance and allow the analysis of enormous datasets.

==> figures/data/1d/m/1.dat <==
1000 194.231
2000 205.239
5000 246.837
10000 384.646
20000 613.613
50000 1208.38
100000 1975.43
500000 10489.6
1000000 21382.7
5000000 82254.6


==> figures/data/1d/m/2.dat <==
1000 140.765
2000 152.742
5000 172.311
10000 210.14
20000 305.185
50000 594.321
100000 1012.14
200000 1869.53
500000 4444.35
1000000 8823.85
2000000 17730.7
5000000 44007.6
10000000 92631.9


==> figures/data/1d/m/4.dat <==
1000 81.1183
2000 86.9944
5000 101.566
10000 126.855
20000 185.749
50000 347.076
100000 618.015
200000 1132.33
500000 2788.18
1000000 5366.58
2000000 10695.3
5000000 26581.4
10000000 53493.0


==> figures/data/1d/m/8.dat <==
1000 60.2259
2000 64.0011
5000 73.3956
10000 86.1381
20000 122.148
50000 208.097
100000 386.802
200000 694.874
500000 1714.33
1000000 3340.8
2000000 6414.16
5000000 14746.5
10000000 31046.6


==> figures/data/1d/n/1.dat <==
5000 0.0109253888889
10000 0.0326816666667
15000 0.0675019444444
20000 0.150960277778
25000 0.206991111111
30000 0.288025
35000 0.424588888889
40000 2.55265


==> figures/data/1d/n/2.dat <==
5000 0.0331333333333
10000 0.0477525
15000 0.0641508333333
20000 0.0800113888889
25000 0.12925
30000 0.16075
35000 0.219570277778
40000 0.285894444444
45000 0.397147222222
50000 0.495927777778
55000 0.714091666667
60000 2.20670833333


==> figures/data/1d/n/4.dat <==
5000 0.0118536388889
10000 0.0299055555556
15000 0.0394891666667
20000 0.0501611111111
25000 0.0684488888889
30000 0.103897777778
35000 0.129459444444
40000 0.169384444444
45000 0.204627777778
50000 0.257565277778
55000 0.325375
60000 0.398002777778
65000 0.495016666667
70000 0.606302777778
75000 0.798469444444
80000 1.55566111111
85000 4.38369444444


==> figures/data/1d/n/8.dat <==
5000 0.00593430555556
10000 0.0133440277778
15000 0.0320241666667
20000 0.0362325
25000 0.0520319444444
30000 0.0625672222222
35000 0.0792652777778
40000 0.113337777778
45000 0.128602777778
50000 0.158576111111
55000 0.2026175
60000 0.242446388889
65000 0.285041666667
70000 0.337477777778
75000 0.409730555556
80000 0.482538888889
85000 0.570075
90000 0.66855
95000 0.803469444444
100000 0.957438888889
105000 1.24318888889
110000 3.07941666667
115000 6.14627777778
120000 14.2752222222


==> figures/data/2d/m/1.dat <==
1000 15359.6
2000 16033.6
5000 18130.3
10000 21585.4
20000 28416.3
50000 49050.0
100000 83115.4
200000 152077.0


==> figures/data/2d/m/2.dat <==
1000 7545.21
2000 8093.3
5000 10128.0
10000 11693.8
20000 16190.5
50000 27603.3
100000 41324.2
200000 76725.7


==> figures/data/2d/m/4.dat <==
1000 4402.79
2000 4730.97
5000 5402.31
10000 6863.16
50000 13637.9
100000 22615.2
200000 38314.9


==> figures/data/2d/m/8.dat <==
1000 2424.74
2000 2810.97
5000 3363.11
10000 4507.3
20000 5362.02
50000 8551.34
100000 12439.3
200000 21189.2


==> figures/data/2d/n/1.dat <==
5000 0.185648333333
10000 0.538230555556
15000 1.16803888889
20000 2.28949444444
25000 3.87775
30000 6.07280555556


==> figures/data/2d/n/2.dat <==
5000 0.168315277778
10000 0.401283333333
15000 0.797672222222
20000 1.29243333333
25000 1.98089166667
30000 3.62802777778
35000 4.98391666667
40000 6.83963888889


==> figures/data/2d/n/4.dat <==
5000 0.164871388889
10000 0.342136111111
15000 0.600486111111
20000 0.964288888889
25000 1.47391111111
30000 2.04150555556
35000 2.79658333333
40000 3.77902777778
45000 5.03222222222
50000 6.53330555556
55000 8.55225
60000 10.7951111111


==> figures/data/2d/n/8.dat <==
5000 0.157431388889
10000 0.328288888889
15000 0.512194444444
20000 0.813558333333
25000 1.16160277778
30000 1.55535555556
35000 2.05357222222
40000 2.56975833333
45000 3.27411111111
50000 4.19288888889
55000 5.27563888889
60000 6.51002777778
65000 7.91994444444
70000 9.34202777778
75000 10.9773888889
80000 12.5153888889
85000 14.5175277778


==> figures/data/2d/t/1.dat <==
1000 15479.3
2000 16013.2
5000 18106.6
10000 21590.9
20000 28232.7
50000 48634.1
100000 82867.8
200000 150853.0


==> figures/data/2d/t/2.dat <==
1000 7320.62
2000 8350.45
5000 9527.88
10000 12211.5
20000 14737.6
50000 25093.6
100000 42253.2
200000 78171.0


==> figures/data/2d/t/4.dat <==
1000 4304.43
2000 4592.02
5000 5384.53
10000 6356.36
20000 7569.08
50000 13779.7
100000 23315.8
200000 42035.2


==> figures/data/2d/t/8.dat <==
1000 2543.78
2000 2776.0
5000 3885.38
10000 4561.18
20000 4927.33
50000 8738.71
100000 12113.0
200000 20639.0


==> figures/data/2d/tsmall/1.dat <==
1 4.05458333333
25 4.06994444444
50 4.11169444444
75 4.09444444444
100 4.12297222222


==> figures/data/2d/tsmall/2.dat <==
1 1.94603333333
25 1.94795
50 1.95715277778
75 1.96445833333
100 1.96845


==> figures/data/2d/tsmall/4.dat <==
1 1.1453
25 1.20473055556
50 1.16673333333
75 1.209525
100 1.18937777778


==> figures/data/2d/tsmall/8.dat <==
1 0.636525
25 0.652033333333
50 0.677608333333
75 0.672388888889
100 0.667944444444


==> figures/data/ooc/hp-gwas_12th.dat <==
1000 4.069559 secs
2500 4.923442 secs
5000 7.052608 secs 
10000 10.938896 secs
25000 23.013685 secs
50000 43.043904 secs
100000 82.610343 secs


==> figures/data/ooc/ooc-hp-gwas_12th.dat <==
#10000       15.023
50000       44.223
100000      86.946
500000     414.172
1000000    816.392
5000000   4183.598
10000000  8343.436


==> figures/data/ooc/others.dat <==
 1000000    892    5448    48383
 10000000   8428   53058   481519
 36000000   30488  190598  1732802

